Extreme Astrophysics with GRAVITY : energetic outbursts on the edge of the event horizon of the Galaxy's central black hole

The centre of the Milky Way hosts a supermassive black hole of 4 million solar masses called Sagittarius A*. This object has been observed for more than 20 years in the near infrared. This has confirmed some effects of General Relativity. In addition, recurrent observations have made it possible to detect flares, i.e. a much larger flux than the average, with a variability of the order of 30 minutes to 1 hour. In 2018, GRAVITY, using the 4 large telescopes of the VLTI/ESO, observed an orbital motion of the source of these flares. This thesis focuses on the modelling of these flares, using models of varying complexity, including one based on the phenomenon of magnetic reconnection. The latter corresponds to an abrupt change in the magnetic configuration around the black hole, releasing a large amount of energy. We are also looking at the problem of polarisation in General Relativity.

==> flipbookTrick.txt <==
\usepackage{eso-pic}
\newcounter{TracerImPageCounter} %required to set both images 2 pages apart and is set at the corresponding page

\AddToShipoutPictureBG{%
\def\Image{}%
\ifnum\value{page}=\getpagerefnumber{fig:CorrelationExp} \relax
  \def\Image{\includegraphics[height=2cm]{Bilder/MathematicalBackgroun/TracerIm1.png}}
\else
  \ifnum\value{page}=\value{TracerImPageCounter} \relax
    \def\Image{\includegraphics[height=2cm]{Bilder/MathematicalBackground/TracerIm2.png}}
  \fi
\fi%    
\begin{tikzpicture}[remember picture,overlay]
  \node[anchor=south east,inner sep=0pt] at 
(current page.south east)   
{\Image};
\end{tikzpicture}%
}

